Bounds-constrained polynomial approximation using the Bernstein basis

A fundamental problem in numerical analysis and approximation theory is approximating smooth functions by polynomials. A much harder version under recent consideration is to enforce bounds constraints on the approximating polynomial. In this paper, we consider the problem of approximating functions by polynomials whose Bernstein coefficients with respect to a given degree satisfy such bounds, which implies such bounds on the approximant. We frame the problem as an inequality-constrained optimization problem and give an algorithm for finding the Bernstein coefficients of the exact solution. Additionally, our method can be modified slightly to include equality constraints such as mass preservation. It also extends naturally to multivariate polynomials over a simplex.

==> approximation_polys.dat <==
nodes,sinevalues,sineproj5y,sineKKT5y,sineDespres5y,sineproj15y,sineKKT15y,sineDespres15y,easyratvalues,easyratproj5y,easyratKKT5y,easyratDespres5y,easyratproj15y,easyratKKT15y,easyratDespres15y,hardratvalues,hardratproj5y,hardratKKT5y,hardratDespres5y,hardratproj15y,hardratKKT15y,hardratDespres15y
0.0,0.5,0.5079886467840928,0.3084234891060354,0.5000000000000001,0.4999999999798459,0.4876990499105025,0.5000000000000001,0.01,0.010165019374094246,0.01016501937409432,0.010000000000000002,0.009999999896576305,0.009999999896576312,0.010000000000000002,0.0,0.20205407027191516,1.1329157122428596e-15,0.0,-0.04604438890895412,-1.123722616162359e-11,0.0
0.01,0.5313952597646567,0.5355564795705083,0.39052427989816535,0.5270092370310555,0.5313952597723239,0.5317120344380053,0.5314414742199522,0.019999000099990002,0.020089944263258195,0.020089944263258264,0.020499111316705985,0.019999000135356878,0.019999000135356913,0.019999000377701786,0.0015833666533386658,0.14611881511556352,0.0008360724925496081,0.0033022214207593346,0.015968151090752523,0.00688276559590116,0.002502769240646091
0.02,0.5626666167821521,0.5639653429648582,0.4663301336533541,0.555366194982621,0.5626666167860908,0.5675695478829071,0.5615225634815627,0.029992003198720515,0.030026710366124823,0.030026710366124903,0.030910046984472122,0.029992003229046136,0.029992003229046185,0.029992003289846882,0.003261231281198006,0.09722589258021971,0.0032770697759162562,0.006719870112617575,0.019186592854788048,0.011941690793508332,0.0035314247602307295
0.03,0.5936906572928623,0.5929407780199616,0.5360962780347329,0.5847409863132884,0.5936906572894024,0.598606946446808,0.5923844105345497,0.039973024278149666,0.03996659128480471,0.03996659128480479,0.04123238545836471,0.039973024272066185,0.03997302427206625,0.039973024155358805,0.005041143352100473,0.05501332343325119,0.007223697045353954,0.010241794719557211,0.005910381479529019,0.01551679891138873,0.004767346827315687
0.04,0.6243449435824274,0.6222242409468158,0.6000719706292625,0.6148224584830668,0.6243449435762957,0.6271019170140413,0.6240515953108268,0.049936102236421726,0.04990115998391989,0.04990115998391996,0.05146563459138702,0.04993610220697539,0.049936102206975454,0.04993610202480276,0.006931407942238268,0.019126591931357732,0.012578706811677382,0.013857073810427077,-0.004662145187939832,0.01789640757266696,0.006668990546585518
0.05,0.6545084971874737,0.6515727715488019,0.6585005668515445,0.6453178022087381,0.6545084971833333,0.6545064292706712,0.6557366945823278,0.05987531172069826,0.05982228461874241,0.059822284618742484,0.06160923471027078,0.05987531168992878,0.05987531168992885,0.059875311552515714,0.008941176470588232,-0.010781354179427964,0.019246898901263007,0.017555015878942357,-0.006574723104681616,0.019325385500366877,0.009124894318494826
0.06,0.684062276342339,0.6807586616558888,0.7116195878476317,0.6759521597192119,0.6840622763422093,0.681645035412588,0.6865588154655742,0.06978477481068154,0.06972212436333285,0.06972212436333293,0.07166256169126789,0.06978477479426795,0.069784774794268,0.06978477476593868,0.011080550098231829,-0.03505010366374074,0.027135120456049086,0.02132515934368454,-0.0005971521671915927,0.02001324461531098,0.011842942112839837
0.07,0.7128896457825363,0.7095691235588379,0.7596607883988409,0.7064682330108821,0.7128896457859464,0.7088815284743806,0.7158784065170585,0.07965867250472684,0.07959312523867881,0.0795931252386789,0.08162493003594201,0.07965867250802262,0.07965867250802267,0.07965867260050374,0.01336069779374038,-0.05401178179688282,0.03615226593353571,0.025157272548101503,0.00985573350945884,0.020142041155426522,0.014557983530433753
0.08,0.7408768370508576,0.7378059584434083,0.802850224825563,0.7366258921029821,0.7408768370559548,0.736256423452742,0.743395561792384,0.0894912559618442,0.08942801594083351,0.0894280159408336,0.09149559594696002,0.08949125598156127,0.08949125598156131,0.08949125616575028,0.01579399141630902,-0.06799105036482375,0.04620927710678472,0.02904135376050744,0.021080484512768817,0.019873964559777458,0.017120113403297364
0.09,0.7679133974894983,0.7652852248245599,0.8414083228910731,0.76620178329294,0.7679133974941781,0.7635980114883849,0.7691159046190417,0.09927685745461759,0.09921980366905413,0.0992198036690542,0.10127376040388379,0.0992768574825795,0.09927685748257953,0.09927685770680361,0.018394160583941596,-0.07730510766420033,0.05721914306441976,0.03296763117408284,0.030263785021405074,0.019358439737944842,0.019509803250327036
0.1,0.7938926261462366,0.7918369069806599,0.8755499457053451,0.7949889374117362,0.7938926261489295,0.790609886306675,0.793254902252493,0.10900990099009901,0.10896176995394054,0.1089617699539406,0.11095857223896155,0.10900990101702487,0.1090099010170249,0.1090099012247894,0.021176470588235276,-0.08226368850231694,0.06909690021062631,0.036926562906874655,0.035896645531103964,0.018738548162118118,0.021813133612554395
0.11,0.8187119948743449,0.8173045833876862,0.9054844616288591,0.8227963780792563,0.8187119948743656,0.8169378801740678,0.8161263336471937,0.11868491255804763,0.11864746648557364,0.11864746648557373,0.1205491312129198,0.11868491257637773,0.11868491257637773,0.1186849127200535,0.024157927205428746,-0.08316906419714512,0.0817596322651516,0.04090883700179604,0.037728762151521135,0.018156578220482417,0.02418012847082041
0.12,0.8422735529643444,0.8415450951534323,0.9314158121764159,0.8494487299596495,0.8422735529618853,0.8422192967688584,0.8380420752258761,0.12829652996845425,0.1282707109416541,0.12827071094165418,0.13004449109075467,0.12829652997390717,0.12829652997390717,0.12829653002309346,0.02735751295336788,-0.08031604257732394,0.09512647026330465,0.04490537142662656,0.036481086540274044,0.017758538773181887,0.026781221699633595
0.13,0.8644843137107058,0.8644282144517125,0.9535425799209457,0.8747858270166817,0.8644843137066025,0.8661172105369859,0.8592370732644994,0.13783951224309177,0.13782558281564067,0.13782558281564078,0.13944366271752354,0.13783951223504198,0.13783951223504193,0.1378395121797547,0.030796460176991156,-0.07399196798215973,0.10911859255595635,0.048907314074012116,0.03346637005902674,0.017697506152343376,0.02977081969494509
0.14,0.8852566213878946,0.8858363129565652,0.9720580563973207,0.8986623207690931,0.8852566213832929,0.8883424335117659,0.8798242256134328,0.14730874852883485,0.14730641924488877,0.14730641924488883,0.1487456170941365,0.1473087485098013,0.1473087485098013,0.14730874835942126,0.03449856733524356,-0.06447672126162636,0.12365922480953935,0.05290604276146497,0.030214626186332468,0.01813571913234347,0.033262436738531145
0.15,0.9045084971874737,0.9056640302764581,0.9871503100061659,0.9209472885459521,0.9045084971835043,0.9086655459420411,0.8997779662268836,0.1566992665036675,0.15670781083878887,0.15670781083878896,0.15794928845314846,0.15669926647826954,0.15669926647826954,0.1566992662575229,0.03849056603773586,-0.05204271977636481,0.13867364000604798,0.05689316523136364,0.028160505991927168,0.01924538466014105,0.03731668346196885
0.16,0.9221639627510075,0.9238179423884942,0.9990022539176707,0.9415238417420144,0.9221639627485377,0.9269211588767254,0.9189418556936967,0.16600624024961,0.16602459750690557,0.1660245975069056,0.1670535773345501,0.16600624022332788,0.16600624022332786,0.1660062399666146,0.042802547770700645,-0.03695491739768349,0.1540891584430386,0.06086051915095309,0.028420229773968245,0.021208206101066163,0.0419412339761606
0.17,0.9381533400219318,0.9402162300726145,1.0077917139753996,0.960288734073074,0.9381533400214185,0.9430063355599432,0.9370537888234308,0.17522499757022067,0.17525186428711514,0.17525186428711523,0.17605735366155992,0.1752249975482303,0.1752249975482303,0.1752249972934728,0.047468460891505485,-0.01947080450755838,0.16983514773362918,0.0648001721123446,0.03166498150251974,0.024213692799967754,0.04710056750779108
0.18,0.9524135262330098,0.9547883473458029,1.0136914966001038,0.9771519698313227,0.9524135262344663,0.9568748527598432,0.9537820148274988,0.1843510267338241,0.1843849371737451,0.18438493717374516,0.18495945981641548,0.18435102672009104,0.18435102672009102,0.18435102650303414,0.05252669039145908,0.0001595920013673438,0.18584302280649956,0.0687044216325157,0.03808383390545307,0.028456352841925596,0.05273258997186374
0.19,0.9648882429441257,0.9674746898962909,1.0168694566935312,0.9920364121407025,0.964888242947175,0.968528740036745,0.96876560858562,0.19337998262715955,0.1934193789457119,0.19341937894571193,0.19375871371616527,0.1933799826238861,0.19337998262388606,0.19337998247349794,0.05802073515551365,0.021693708725783148,0.20204624590589135,0.07256579515331041,0.047420853588394464,0.03413190849951276,0.058769031720742465
0.2,0.9755282581475768,0.978226263517764,1.0174885655422403,1.0048773912122642,0.9755282581515718,0.9780083000765516,0.9816540036160563,0.20230769230769233,0.2023509849946598,0.20235098499465992,0.20245391188846035,0.20230769231513948,0.20230769231513943,0.20230769225048587,0.064,0.044896445751711166,0.21838032659160794,0.07637705004143895,0.05906677753985539,0.04143270490947107,0.06515665659756169
0.21,0.9842915805643155,0.9870043525435634,1.015706978721409,1.0156223125995225,0.984291580568486,0.985381590938817,0.9921414451762425,0.21113015994636528,0.21117577915309965,0.21117577915309968,0.21104383254734554,0.21113015996300766,0.2111301599630076,0.21113015999172377,0.07052072263549414,0.06954016665450583,0.23478282173901452,0.08013117358847785,0.07218449049563694,0.050542506363254774,0.07187669361403584
0.22,0.9911436253643443,0.9937801882808929,1.0116781039986467,1.0242302654538096,0.9911436253679455,0.990734144658416,0.9999935559263345,0.21984357115604733,0.21989000952254684,0.21989000952254686,0.2195272386690515,0.21984357117898207,0.219843571178982,0.2198435712972667,0.07764705882352942,0.09540469849885472,0.25119333553903817,0.08382138301087028,0.08584857811850358,0.0616308908997643,0.07896042526823352
0.23,0.9960573506572389,0.9985346174450221,1.0055506692378053,1.0306716307796335,0.9960573506596739,0.9941595083989008,1.0050644907809416,0.2284442967043404,0.2284901443016602,0.2284901443016603,0.227902881067786,0.22844429672985156,0.2284442967298515,0.22844429692375814,0.08545235223160433,0.12227733183877772,0.26755351949816764,0.08744112544992536,0.0991817514267627,0.07484746262491455,0.08649946263469865
0.24,0.9990133642141358,1.0012577705934917,0.9974687903027916,1.0349276896900306,0.9990133642150393,0.9957510257607205,1.0073043000217612,0.236928895612708,0.23697286761438044,0.23697286761438052,0.2361695014715255,0.2369288956368835,0.2369288956368834,0.2369288958845902,0.09402061855670102,0.14995282071762728,0.2838070724384535,0.0909840779718188,0.11147433971355003,0.09031610256859729,0.09464984943421033
0.25,1.0,1.0019487305603183,0.9875720389613758,1.0369902316619268,0.9999999999992762,0.9955951276683394,1.0067570642716857,0.24529411764705883,0.24533507533806861,0.24533507533806864,0.24432583559780735,0.24529411766636933,0.2452941176663692,0.24529411794106287,0.10344827586206896,0.17823338266808894,0.2998997404975082,0.09444414756759262,0.12227686084012099,0.10812947334604582,0.10362972152460789
0.26,0.9990133642141358,1.0006152008901985,0.9759955107890057,1.036861162791486,0.999013364211951,0.9937662746705198,1.0035510838032031,0.25353690520794303,0.25357387093164463,0.25357387093164474,0.2523706162295201,0.25353690521970995,0.25353690521970995,0.2535369054927159,0.11384615384615386,0.20692869871218034,0.31577931712850615,0.09781547115315509,0.13145953457226003,0.1283439810026206,0.11371077269950856
0.27,0.9960573506572389,0.9972731742727128,0.9628698930726171,1.0345521140494718,0.996057350653974,0.9903235851654817,0.9978828921788074,0.26165439463137297,0.261686561263726,0.261686561263726,0.2603025762906964,0.2616543946340782,0.2616543946340781,0.2616543948778993,0.12534181240063597,0.23585591336125197,0.331395643100183,0.10109241556928085,0.13923623445914715,0.15097537990129345,0.12520422056450453
0.28,0.9911436253643443,0.9919466009765324,0.9483215327144426,1.0300840495365982,0.9911436253605235,0.985309096280071,0.9899971312155534,0.2696439169139466,0.26967065244076605,0.2696706524407661,0.2681204519223041,0.2696439169073629,0.26964391690736284,0.26964391709834673,0.13808219178082193,0.26483963461598703,0.34670060649683665,0.10426957758161091,0.14615358398886769,0.1759951841677251,0.13844231443570323
0.29,0.9842915805643155,0.9846670572836219,0.9324725041358268,1.0234868747388908,0.9842915805605179,0.9787475348392463,0.9801643933104704,0.2775029978784245,0.2775238456351923,0.27752384563519233,0.2758229855580375,0.27750299786356863,0.27750299786356847,0.2775029979839904,0.15223659889094265,0.293711933966401,0.36164814271832657,0.10734178388065267,0.15304856815032408,0.20332802291020746,0.15375667473986304
0.3,0.9755282581475768,0.9754734139234442,0.9154406771810343,1.0147990447830375,0.9755282581443536,0.9706474237592899,0.968659038582211,0.2852293577981651,0.28524403291354583,0.28524403291354583,0.2834089290001097,0.2852293577770989,0.28522935777709885,0.2852293578165268,0.16799999999999995,0.3223123463918426,0.3761942344800743,0.11030409108177977,0.1609800831897665,0.2328500470893662,0.17145490027183305
0.31,0.9648882429441257,0.9644115045071663,0.8973397850210636,1.0040671726917474,0.9648882429419221,0.9610033128012967,0.9557387627889267,0.29282091050086667,0.2928292930646188,0.2928292930646188,0.29087704649504353,0.29282091047638187,0.2928209104763818,0.2928209104322715,0.1855965292841649,0.3504878703609929,0.39029691181306303,0.11315178572523223,0.17114126265446888,0.26438846444665487,0.1917969306058965
0.32,0.9524135262330098,0.951533793961862,0.8782794920574549,0.9913456376391032,0.9524135262321101,0.9497989003208254,0.9416273639188054,0.3002757619738752,0.3002778874275933,0.3002778874275934,0.29822611780946295,0.30027576194911143,0.30027576194911143,0.3002757618266452,0.2052830188679245,0.3780929678318654,0.40391625206383774,0.11588038427611641,0.18476021130717013,0.2977222462237965,0.21497261436111248
0.33,0.9381533400219317,0.9368990469647182,0.8583654618261047,0.9766961932059216,0.9381533400224301,0.93701080276024,0.9265017664913004,0.3075922084949049,0.30758825572018045,0.30758825572018045,0.3054549413058859,0.30759220847295043,0.3075922084729503,0.3075922082841991,0.22735218508997435,0.4049895642518062,0.41701437989450507,0.11848563312440502,0.20299699364980428,0.33258401640211366,0.24108182100596215
0.34,0.9221639627510075,0.9205719963772383,0.8376994249010755,0.960187575635104,0.9221639627528054,0.9226127294369139,0.9104839464377208,0.31476873431337404,0.3147590118667578,0.3147590118667578,0.3125623370185145,0.31476873429689545,0.3147687342968954,0.31476873405943046,0.2521348314606742,0.43104704855749476,0.42955546728273375,0.12096350858493711,0.22684442567816004,0.36866310170169536,0.270118257443965
0.35000000000000003,0.9045084971874736,0.9026230116794477,0.8163792467984068,0.941895112086996,0.9045084971903026,0.9065798299755039,0.8936379858653581,0.321804008908686,0.3217889398265089,0.321788939826509,0.3195471497290271,0.32180400889962796,0.32180400889962796,0.321804008634742,0.2800000000000002,0.45614227317494205,0.44150573352175393,0.1233102168974181,0.25703948722028513,0.40560968938786957,0.3019579248579393
0.36,0.8852566213878946,0.8831277674040989,0.7944989958799267,0.9219003288947407,0.8852566213913593,0.8888929988488579,0.8759721015062234,0.32869688385269125,0.3286769894215614,0.3286769894215614,0.32640825204237045,0.32869688385207463,0.32869688385207463,0.32869688358278726,0.3113513513513514,0.4801595540194924,0.452833445220358,0.1255221942264196,0.2939910972350199,0.44304001074889265,0.3363528907775889
0.37,0.8644843137107058,0.8621669115708732,0.7721490112570633,0.9002905598196347,0.8644843137143378,0.8695429443303926,0.857445153655924,0.3354463893042484,0.33542227216512516,0.33542227216512516,0.33314454746255034,0.3354463893120822,0.3354463893120821,0.3354463890611108,0.3466171003717471,0.502990670495823,0.4635089163028997,0.12759610666137988,0.33772866953971664,0.4805424415670664,0.37293077054120344
0.38,0.8422735529643444,0.8398257341205888,0.7494159706946554,0.8771585543064853,0.8422735529676675,0.8485338562117918,0.8379768690979911,0.3420517301642782,0.3420240570896315,0.3420240570896316,0.33975497346842415,0.3420517301795899,0.3420517301795899,0.3420517299674499,0.38622950819672136,0.5245348654979429,0.4735045080092949,0.12952885021660307,0.38787438543587627,0.5176843875516421,0.4112000251319559
0.39,0.8187119948743449,0.8161938353494038,0.7263829585147645,0.8526020857389647,0.8187119948769349,0.8258865365024408,0.817460811787825,0.3485122819199723,0.34848176657487134,0.3484817665748714,0.3462385045894911,0.34851228194094575,0.3485122819409457,0.34851228178432914,0.43058823529411766,0.5446988454091943,0.48279462889502106,0.13131755083126012,0.44364057290427944,0.5540198029894458,0.4505609016839969
0.4,0.7938926261462365,0.7913647943430213,0.7031295335004855,0.8267235596949659,0.7938926261477729,0.8016408887219542,0.7957790137716118,0.35482758620689653,0.3547949721761338,0.35479497217613387,0.3525941554816861,0.35482758623109856,0.35482758623109856,0.3548275861416371,0.48000000000000015,0.563396780102252,0.4913557348311177,0.13295956436938802,0.5038520532346056,0.5890971751556298,0.4903215803686412
0.41000000000000003,0.7679133974894983,0.765435837410893,0.6797317967997578,0.7996296222019582,0.7679133974897996,0.7758576931769012,0.7728171360779437,0.36099734611762696,0.3609633904523445,0.3609633904523445,0.35882098400316864,0.3609973461422923,0.3609973461422923,0.36099734612579115,0.5345856353591162,0.5805503029391232,0.4991663290041858,0.13445247661989024,0.5669918800490487,0.6224677955717748,0.529718856924388
0.42,0.7408768370508577,0.7385075065204254,0.6562624598291771,0.7714307679923442,0.7408768370499028,0.7486196267684224,0.748479061100284,0.36702142128527715,0.36698687879420455,0.36698687879420455,0.3649180942901162,0.36702142130762266,0.3670214213076226,0.36702142136378957,0.5941463414634146,0.5960885107711482,0.5062069619163885,0.13579410329653663,0.6312676168943545,0.653694132162888,0.5679424920826973
0.43,0.7128896457825363,0.710683327731182,0.6327909121778053,0.7422409487588139,0.712889645780459,0.7200315155416037,0.7226999166761443,0.372899822769854,0.3728654312523284,0.3728654312523284,0.3708846398325154,0.3728998227873843,0.37289982278738426,0.3728998229100594,0.6579865771812081,0.6099479639389993,0.51246023138545,0.1369824900379631,0.6946942301493173,0.6823581138127076,0.6041622039975014
0.44,0.684062276342339,0.6820694796290908,0.6093832895109836,0.7121771814097003,0.684062276339411,0.6902198356355973,0.6954566871721802,0.37863270777479896,0.3785991743653831,0.37859917436538315,0.3767198265499534,0.3786327077855753,0.3786327077855754,0.37863270796341786,0.7247058823529413,0.622072686272682,0.5179107825446574,0.13801591240767225,0.7551888533683021,0.7080691407177013,0.6375561720163264
0.45,0.6545084971874737,0.6527744617606471,0.5861025414741426,0.6813591563243364,0.6545084971840682,0.6593315029416198,0.6667757657601434,0.3842203742203742,0.38418836298822623,0.38418836298822634,0.38242291586740984,0.38422037422321803,0.3842203742232179,0.38422037444077517,0.7920000000000001,0.632414165091534,0.5225453078428588,0.13889287589403276,0.8106721336350019,0.7304716401732079,0.6673398623029276
0.46,0.6243449435824273,0.6229087630671186,0.5630084995966138,0.6499088456084111,0.6243449435789717,0.6275320131770685,0.6367370306675066,0.38966325519973594,0.3896333761200449,0.3896333761200449,0.38799322779104795,0.3896632551943466,0.3896632551943466,0.38966325543341057,0.8565517241379311,0.6409313512042256,0.5263525470444643,0.13961211591027978,0.8591706131868416,0.7492519977838313,0.6927939786039574
0.47000000000000003,0.5936906572928622,0.5925845303187498,0.5401579451954407,0.6179501113493213,0.5936906572897854,0.5950030119219838,0.6054742717927436,0.3949619133426161,0.3949347127324936,0.3949347127324937,0.39343014398400616,0.3949619133295959,0.39496191332959585,0.3949619135707344,0.9141284403669727,0.6475906589087603,0.5293232872294458,0.14017259779451496,0.898914630912661,0.764144708288542,0.7132903836960603
0.48,0.5626666167821521,0.5619152365489671,0.5176046772791894,0.5856083138715333,0.5626666167798325,0.5619393882463889,0.5731720380158487,0.40011703511053315,0.40009298759783346,0.4000929875978335,0.3987331108421907,0.40011703509131435,0.4001170350913144,0.4001170353154464,0.96,0.6523659659924738,0.531450362793337,0.14057351680970584,0.9284265367497293,0.7749376078708805,0.728314925909099
0.49,0.5313952597646567,0.5310153494885826,0.4953995804517616,0.5530099199919333,0.5313952597633785,0.5285459958059615,0.5400592058427003,0.40512942504636723,0.4051089271170706,0.4051089271170706,0.4039016425700659,0.40512942502305493,0.40512942502305493,0.4051294252129569,0.9897029702970298,0.6552386137320344,0.5327286554472336,0.14081429814368676,0.9465945749509967,0.7814760705637103,0.737486236209556
0.5,0.5,0.4999999999999998,0.4735906928162039,0.5202821112751858,0.4999999999999173,0.495034111726077,0.5063997740342641,0.41000000000000003,0.409983365148094,0.4099833651480941,0.40893532425644646,0.40999999997514247,0.40999999997514247,0.41000000011676746,1.0,0.6561974068934435,0.5331550942177927,0.14089459690915807,0.9527285773847683,0.7836660746780125,0.7405697289047408
0.51,0.46860474023534326,0.4689846505114169,0.45222327387852046,0.48755239228908853,0.4686047402364638,0.4616177463518296,0.47248155574889517,0.41472978335052774,0.41471723883381495,0.41471723883381495,0.4138338149502889,0.4147297833268425,0.41472978332684246,0.41472978341035693,0.9897029702970298,0.6552386137320345,0.5327286554472336,0.14081429814368668,0.94659457495103,0.781476070561782,0.7374862362095564
0.52,0.4373333832178478,0.43808476345103264,0.4313398724514829,0.4549481988599281,0.437333383220031,0.4285099162179993,0.43860356088182473,0.41931989924433255,0.4193115844303049,0.419311584430305,0.4185968507364829,0.4193198992244146,0.41931989922441465,0.4193198992448819,0.96,0.6523659659924737,0.5314503627933371,0.14057351680970587,0.9284265367497904,0.7749376078670356,0.7283149259090991
0.53,0.4063093427071376,0.40741546968124986,0.410980394558443,0.42259650632783624,0.40630934271011254,0.395918988662938,0.40506293071656935,0.42377156686704665,0.4237675331349343,0.4237675331349343,0.42322424781164325,0.42377156685308875,0.42377156685308875,0.42377156681075123,0.9141284403669725,0.6475906589087601,0.5293232872294457,0.1401725977945149,0.8989146309127458,0.7641447082828043,0.7132903836960605
0.54,0.3756550564175725,0.37709123693288127,0.3911821713371425,0.3906234378021443,0.37565505642096986,0.3640451997074323,0.3721423015104512,0.4280860947661815,0.428086306914511,0.428086306914511,0.4277159055599021,0.42808609475973564,0.4280860947597356,0.4280860946598821,0.8565517241379308,0.6409313512042253,0.5263525470444641,0.1396121159102798,0.8591706131869363,0.7492519977762373,0.6927939786039576
0.55,0.34549150281252616,0.3472255382393528,0.3719800269435253,0.35915387241674024,0.3454915028159226,0.33307743752379415,0.34009843293991,0.4322648752399233,0.4322692143334188,0.4322692143334188,0.43207180962869834,0.4322648752417281,0.43226487524172796,0.43226487509416506,0.7919999999999997,0.6324141650915336,0.5225453078428586,0.13889287589403274,0.8106721336351037,0.7304716401638058,0.6673398623029274
0.56,0.3159377236576609,0.31793052037090913,0.3534063464555483,0.32831105358542323,0.31593772366063055,0.3031903724463099,0.3091528440654245,0.43630937880633375,0.4363176463817559,0.4363176463817559,0.43629203500457214,0.4363093788162265,0.4363093788162264,0.43630937863439506,0.7247058823529409,0.6220726862726818,0.5179107825446573,0.1380159124076722,0.7551888533683938,0.7080691407065524,0.6375561720163261
0.5700000000000001,0.2871103542174635,0.28931667226881785,0.33549114377699285,0.29821619725726,0.2871103542196302,0.2745420014589106,0.2794850590755406,0.44022114876594465,0.44023307230347364,0.44023307230347364,0.44037674908895363,0.44022114878286805,0.4402211487828679,0.44022114858268213,0.6579865771812077,0.6099479639389992,0.5124602313854499,0.13698249003796306,0.6946942301493931,0.6823581137998854,0.6041622039975015
0.58,0.25912316294914245,0.26149249347957476,0.31826212954127564,0.26898810017194047,0.2591231629502272,0.2472716608880866,0.25122888554413986,0.4440017958695001,0.44401703542451476,0.44401703542451476,0.44432621477395734,0.4440017958916055,0.4440017958916055,0.444001795690104,0.594146341463415,0.5960885107711483,0.5062069619163884,0.13579410329653657,0.6312676168944026,0.6536941321484793,0.5679424920826979
0.59,0.23208660251050178,0.23456416258910667,0.30174477901525987,0.24074274811513213,0.23208660251035867,0.22149854607758537,0.22447193953711642,0.44765299310140194,0.4476711489809521,0.4476711489809521,0.4481407935181711,0.44765299312623996,0.44765299312623996,0.4476529929401572,0.5345856353591162,0.5805503029391234,0.4991663290041859,0.13445247661989027,0.5669918800490641,0.6224677955558782,0.529718856924388
0.6,0.2061073738537635,0.20863520565697846,0.28596240000306716,0.21359292417383804,0.20610737385240108,0.19732076156556255,0.19925840670024622,0.45117647058823535,0.451197091947127,0.451197091947127,0.45182094842244996,0.45117647061301625,0.45117647061301613,0.4511764704573904,0.48000000000000015,0.563396780102252,0.49135573483111783,0.13295956436938805,0.5038520532345859,0.5890971751383571,0.4903215803686414
0.61,0.18128800512565518,0.18380616465059593,0.2709362007498881,0.1876478169917509,0.18128800512323862,0.17481491014462164,0.17559479981103043,0.4545740106406238,0.4545966048637878,0.4545966048637877,0.4553672473057058,0.45457401066252223,0.45457401066252195,0.45457401054945173,0.43058823529411766,0.5446988454091943,0.48279462889502134,0.13131755083126012,0.4436405729042275,0.5540198029709207,0.4505609016839971
0.62,0.15772644703565566,0.16017426587941117,0.25668535784579366,0.16301262902460883,0.15772644703248978,0.15403621455293534,0.15345825524757986,0.45784744293556773,0.4578714856662285,0.4578714856662284,0.4587803657807003,0.45784744295203983,0.45784744295203955,0.45784744288968665,0.38622950819672136,0.5245348654979429,0.4735045080092951,0.1295288502166031,0.3878743854357922,0.5176843875320001,0.4112000251319562
0.63,0.13551568628929422,0.1378330884291269,0.2432270841295464,0.1397881847955514,0.13551568628578817,0.13501915177732216,0.13280671752766612,0.46099863984537187,0.46102358551242706,0.46102358551242717,0.4620610903298365,0.4609986398544534,0.4609986398544533,0.46099863984638534,0.3466171003717471,0.5029906704958229,0.4635089163028999,0.12759610666137983,0.33772866953960823,0.48054244154645376,0.3729307705412036
0.64,0.11474337861210536,0.11687223259590113,0.23057669659241203,0.11807053915047516,0.1147433786087225,0.11777856736176148,0.11359020595870313,0.46402951191827474,0.4640548046111844,0.4640548046111844,0.465210321380949,0.46402951191882347,0.46402951191882347,0.4640295119637459,0.3113513513513514,0.48015955401949245,0.4528334452203582,0.12552219422641964,0.29399109723489975,0.4430400107274648,0.33635289077758906
0.65,0.09549150281252625,0.09737698832055182,0.2187476842819699,0.09795058551338934,0.09549150280972496,0.10231122597485276,0.09576225259533709,0.4669420035149385,0.4669670880502624,0.4669670880502623,0.4682290763830969,0.46694200350679405,0.46694200350679393,0.4669420035987072,0.2799999999999999,0.4561422731749418,0.44150573352175426,0.1233102168974181,0.2570394872201663,0.4056096893657901,0.30195792485793926
0.66,0.0778360372489924,0.07942800362276152,0.20775177620592505,0.07951366414177144,0.07783603724716474,0.08859774501267625,0.07929055610192481,0.469738088604068,0.4697624216245222,0.4697624216245222,0.47111849288235585,0.4697380885881043,0.4697380885881043,0.46973808871687617,0.25213483146067406,0.43104704855749465,0.42955546728273397,0.12096350858493712,0.22684442567805607,0.3686631016791342,0.2701182574439648
0.67,0.061846659978068146,0.06310095303528168,0.19759900923591878,0.06283917038192309,0.061846659977483814,0.07660485035969611,0.06416591892880552,0.47241976671958036,0.47244282766406387,0.47244282766406387,0.4738798315976076,0.4724197666976413,0.4724197666976412,0.472419766849958,0.22735218508997423,0.4049895642518062,0.4170143798945053,0.1184856331244051,0.2029969936497234,0.3325840163792445,0.2410818210059621
0.68,0.04758647376699017,0.04846620603813784,0.18829779601134033,0.048000162924325414,0.047586473767754045,0.06628788770265806,0.05040862913240314,0.4749890590809628,0.4750103608623635,0.4750103608623635,0.4765144794963331,0.4749890590556781,0.4749890590556781,0.4749890592162951,0.2052830188679244,0.3780929678318652,0.403916252063838,0.11588038427611647,0.18476021130712078,0.2977222462007947,0.21497261436111242
0.6900000000000001,0.03511175705587423,0.03558849549283359,0.17985499284313786,0.03506297205899496,0.03511175705790352,0.0575935190354446,0.038071612850007555,0.4774480048777183,0.4774671041044128,0.47746710410441284,0.47902395287040483,0.4774480048522152,0.47744800485221506,0.4774480050054092,0.18559652928416476,0.3504878703609927,0.39029691181306325,0.11315178572523225,0.1711412626544603,0.26438846442369457,0.19179693060589648
0.7000000000000001,0.024471741852423148,0.024526586076555612,0.17227596761762964,0.02408680793083922,0.024471741855449432,0.0504625321929487,0.027239914010617136,0.4797986577181208,0.47981516429485715,0.4798151642948571,0.48140990041187565,0.47979865769565555,0.4797986576956555,0.4797986578267463,0.1679999999999999,0.3223123463918425,0.37619423448007455,0.11030409108177974,0.16098008318979679,0.23285004706661777,0.17145490027183297
0.71,0.01570841943568447,0.015332942716378306,0.16556466770031558,0.015123368795012507,0.01570841943928199,0.04483269133877289,0.01802634460430151,0.4820430822418722,0.482056668186134,0.482056668186134,0.4836741062887734,0.48204308222542225,0.48204308222542214,0.4820430823222256,0.15223659889094276,0.29371193396640116,0.3616481427183269,0.10734178388065271,0.15304856815040171,0.20332802288783464,0.15375667473986313
0.72,0.008856374635655676,0.008053399023467866,0.15972368783968788,0.00821644927227111,0.00885637463929467,0.04064155818008373,0.010563477025623262,0.48418335089567965,0.48419375820661165,0.48419375820661165,0.48581849322089066,0.4841833508875404,0.48418335088754016,0.48418335094161025,0.13808219178082193,0.2648396346159869,0.3467006064968368,0.10426957758161093,0.14615358398896872,0.17599518414588083,0.1384423144357031
0.73,0.0039426493427610915,0.002726825727287616,0.15475433807104302,0.0034015486043296743,0.003942649345881035,0.03782921711746336,0.00499250000148364,0.48622154087024594,0.4862285882887278,0.48622858828872795,0.48784512555557735,0.4862215408716855,0.4862215408716853,0.4862215408792087,0.12534181240063597,0.23585591336125192,0.33139564310018316,0.10109241556928084,0.13923623445927127,0.15097537988011894,0.1252042205645045
0.74,0.0009866357858642207,-0.0006152008901978544,0.15065671162029232,0.0007054789092163843,0.000986635787958132,0.036340842335840104,0.0014498071548395023,0.48815973119669165,0.488163319697128,0.4881633196971281,0.48975621234353117,0.48815973120771305,0.48815973120771283,0.4881597311699534,0.11384615384615386,0.20692869871218028,0.3157793171285063,0.0978154711531551,0.13145953457238577,0.12834398098224128,0.11371077269950847
0.75,0.0,-0.0019487305603178608,0.14742975280777348,0.00014597343662876058,6.987568076238793e-13,0.03612905074127255,5.250411137062694e-05,0.49,0.490000116856804,0.490000116856804,0.49155411041459024,0.49000000001925426,0.4900000000192541,0.48999999994246585,0.10344827586206896,0.17823338266808897,0.29989974049750845,0.0944441475675926,0.12227686084023683,0.10812947332656958,0.10362972152460785
0.76,0.0009866357858642207,-0.0012577705934912345,0.1450713249520618,0.0017312948232893273,0.0009866357850075108,0.03715599134942647,0.0008842749957628363,0.49174442190669376,0.49174114318123213,0.4917411431812322,0.4932413274535245,0.49174442193157275,0.49174442193157253,0.49174442182635986,0.09402061855670102,0.14995282071762742,0.28380707243845366,0.09098407797181882,0.11147433971363817,0.09031610255011235,0.09464984943421026
0.77,0.0039426493427610915,0.0014653825549786406,0.14357827827378128,0.0054598433483012895,0.003942649340442318,0.039395128909181974,0.003983209332564244,0.49339506560361607,0.4933885569005128,0.4933885569005128,0.4948205250758266,0.4933950656305364,0.49339506563053626,0.493395065510691,0.08545235223160433,0.12227733183877763,0.2675535194981677,0.08744112544992537,0.0991817514268045,0.07484746260748812,0.08649946263469853
0.78,0.008856374635655676,0.006219811719107914,0.14294651779941603,0.011319765188504173,0.008856374632229207,0.042832686852962924,0.0093332231053825,0.49495399154439196,0.49494450688950753,0.49494450688950753,0.49629452190350454,0.4949539915692538,0.4949539915692537,0.49495399145015806,0.07764705882352942,0.09540469849885466,0.25119333553903817,0.08382138301087023,0.08584857811849622,0.06163089088344219,0.07896042526823345
0.79,0.01570841943568447,0.012995647456437453,0.1431710712651212,0.019288560673829523,0.01570841943172864,0.047468721746155115,0.01686058289892901,0.49642324979988917,0.4964111284959787,0.4964111284959786,0.49766629664087275,0.49642324981866853,0.4964232498186683,0.49642324971541557,0.07052072263549414,0.06954016665450576,0.2347828217390145,0.08013117358847788,0.07218449049557059,0.05054250634806118,0.07187669361403586
0.8,0.024471741852423255,0.021773736482237016,0.1442461570205345,0.029332692542656563,0.02447174184865796,0.05331780790002201,0.026436734910954326,0.4978048780487805,0.4977905393687275,0.4977905393687275,0.4989389911503431,0.49780487805818574,0.49780487805818563,0.4978048779836171,0.06399999999999997,0.04489644575171106,0.21838032659160783,0.0763770500414389,0.05906677753974095,0.041432704895409705,0.06515665659756173
0.81,0.03511175705587436,0.03252531010371003,0.1461652519325873,0.04140719419716784,0.035111757053040114,0.06040931635985944,0.03788813532703091,0.49910089970412413,0.4990848352857326,0.49908483528573266,0.5001159135282179,0.4991008997022239,0.49910089970222377,0.4991008996651298,0.058020735155513634,0.021693708725783113,0.20204624590589126,0.07256579515331037,0.04742085358824427,0.03413190848656876,0.05876903172074244
0.8200000000000001,0.04758647376699032,0.04521165265419828,0.14892115928931587,0.05545527795870492,0.047586473765704136,0.06878727674100824,0.051013072311707104,0.5003133221717292,0.5002960859822887,0.5002960859822886,0.5012005411804799,0.5003133221584415,0.5003133221584414,0.5003133221621802,0.05252669039145902,0.000159592001367323,0.18584302280649947,0.06870442163251568,0.038083833905287856,0.02845635283006845,0.052732589971863725
0.8300000000000001,0.06184665997806831,0.05978376992738637,0.15250607670367258,0.07140794332312407,0.061846659978679976,0.07850981304103465,0.06560457786137192,0.5014441352359524,0.5014263309791447,0.5014263309791447,0.5021965238985852,0.501444135213286,0.5014441352132859,0.5014441352550664,0.04746846089150542,-0.019470804507558462,0.16983514773362907,0.06480017211234454,0.031664981502365255,0.02421369278915511,0.04710056750779108
0.84,0.0778360372489924,0.07618205761150618,0.15691166401733705,0.08918358521615162,0.07783603725147069,0.08964814531964516,0.0814774888375488,0.5024953095684802,0.5024775754106425,0.5024775754106425,0.503107686935254,0.5024953095404295,0.5024953095404293,0.5024953096114589,0.042802547770700645,-0.03695491739768333,0.1540891584430386,0.060860519150953106,0.028420229773848327,0.021208206091248686,0.04194123397616066
0.85,0.09549150281252625,0.09433596972354241,0.1621291112045276,0.10868760224874065,0.0954915028164072,0.10228514776099956,0.09849659975719029,0.5034687953555878,0.5034517858528562,0.5034517858528561,0.5039380340802625,0.5034687953276207,0.5034687953276207,0.5034687954142291,0.03849056603773586,-0.05204271977636471,0.13867364000604793,0.056893165231363646,0.02816050599186705,0.01924538465126796,0.037316683461968904
0.86,0.11474337861210536,0.11416368704343574,0.16814920627581234,0.12981200497242518,0.11474337861653075,0.11651344991510401,0.11660176223372476,0.5043665210393194,0.504350886151729,0.504350886151729,0.5046917507362348,0.5043665210174589,0.5043665210174587,0.5043665211031797,0.03449856733524356,-0.06447672126162626,0.1236592248095392,0.05290604276146494,0.030214626186347158,0.018135719124369044,0.03326243673853116
0.87,0.13551568628929422,0.13557178554828836,0.1749624031819202,0.15243502413467688,0.13551568629315727,0.1324330617082646,0.1358248805182302,0.5051903921680232,0.5051767532512134,0.5051767532512135,0.5053732069944337,0.5051903921575971,0.5051903921575971,0.5051903922260311,0.030796460176991156,-0.07399196798215966,0.10911859255595618,0.04890731407401211,0.033466370059119135,0.017697506145233695,0.02977081969494514
0.88,0.15772644703565566,0.15845490484656843,0.18255888971755255,0.17642071893426048,0.15772644703785038,0.15014849402797767,0.15629323848760052,0.5059422903516682,0.5059312130214085,0.5059312130214084,0.5059869607105532,0.5059422903559151,0.5059422903559148,0.505942290394004,0.02735751295336788,-0.08031604257732383,0.0951264702633044,0.04490537142662653,0.03648108654043017,0.017758538766921867,0.026781221699633633
0.89,0.18128800512565518,0.18269541661231475,0.19092865542519427,0.20161858527658905,0.18128800512539697,0.1697653352983706,0.1782137464788712,0.506624072317393,0.5066160360866989,0.5066160360866988,0.5065377605805091,0.5066240723362024,0.5066240723362023,0.5066240723373565,0.024157927205428746,-0.08316906419714507,0.08175963226515126,0.040908837001796,0.037728762151711795,0.018156578215082528,0.024180128470820406
0.9,0.2061073738537635,0.2081630930193411,0.20006155949892462,0.22786316402908063,0.2061073738509135,0.19138623050617445,0.2018338711282645,0.5072375690607734,0.507232933653894,0.5072329336538939,0.5070305492162317,0.507237569089946,0.5072375690899459,0.5072375690562932,0.021176470588235276,-0.08226368850231681,0.06909690021062592,0.03692656290687461,0.0358966455312859,0.018738548157620376,0.021813133612554353
0.91,0.23208660251050178,0.23471477517544106,0.20994739868822906,0.25497364927651267,0.23208660250578989,0.21510619271689704,0.22737765448832886,0.5077845850883431,0.5077835533403651,0.5077835533403652,0.5074704662214569,0.5077845851197954,0.5077845851197952,0.507784585062749,0.018394160583941596,-0.07730510766420025,0.05721914306441931,0.032967631174082815,0.030263785021529196,0.019358439734427302,0.01950980325032701
0.92,0.25912316294914245,0.26219404155659265,0.22057597520181002,0.2827534965763787,0.2591231629441601,0.24100715840196948,0.25495989367914745,0.5082668977469671,0.5082694750021851,0.508269475002185,0.5078628512675174,0.5082668977702723,0.5082668977702723,0.5082668977086638,0.015793991416308998,-0.06799105036482368,0.046209277106784206,0.029041353760507392,0.021080484512791306,0.01987396455735627,0.01712011340329734
0.93,0.28711035421746384,0.2904308764411627,0.23193716461139827,0.3109900312142433,0.2871103542142984,0.26915167710425975,0.2844889158224818,0.5086862566357445,0.5086922065622663,0.5086922065622662,0.5082132471691342,0.5086862566412016,0.5086862566412014,0.5086862565965264,0.013360697793740373,-0.05401178179688277,0.03615226593353514,0.025157272548101454,0.00985573350935991,0.02014204115425454,0.014557983530433725
0.9400000000000001,0.3159377236576612,0.3192413383441118,0.24402098375556447,0.33945405645909843,0.3159377236581043,0.29957560337676364,0.3155792626372559,0.5090443830961987,0.5090531798384996,0.5090531798384995,0.5085274029602097,0.5090443830791933,0.5090443830791933,0.5090443830681896,0.011080550098231808,-0.03505010366374068,0.02713512045604846,0.0213251593436845,-0.0005971521673933779,0.020013244615571215,0.011842942112839809
0.9500000000000001,0.3454915028125265,0.34842722845119856,0.2568176586435296,0.36789946181871835,0.345491502816939,0.33227963485355166,0.34751097298395356,0.5093429697766098,0.5093537463718917,0.5093537463718917,0.5088112769696179,0.5093429697422374,0.5093429697422371,0.5093429697681874,0.008941176470588218,-0.010781354179427795,0.01924689890126231,0.017555015878942308,-0.006574723104916725,0.019325385502259273,0.00912489431849481
0.96,0.3756550564175725,0.37777575905318433,0.270317692358977,0.39606283129501585,0.375655056423802,0.36721951509605777,0.3792931798000651,0.5095836802664446,0.5095951732547057,0.5095951732547057,0.5090710398969953,0.5095836802320696,0.5095836802320695,0.5095836802781395,0.006931407942238276,0.019126591931357517,0.012578706811676693,0.013857073810427072,-0.004662145188093388,0.017896407576385817,0.00666899054658554
0.97,0.4063093427071376,0.4070592219800385,0.2845119329638632,0.423663051639398,0.4063093427104201,0.4042946938535048,0.4099177852332286,0.5097681487969499,0.5097786389585977,0.5097786389585975,0.5093130778885351,0.5097681487883833,0.5097681487883832,0.5097681488191744,0.005041143352100473,0.055013323433250896,0.00722369704535319,0.0102417947195572,0.005910381479576461,0.015516798917087965,0.004767346827315708
0.98,0.4373333832178478,0.4360346570351419,0.29939164140222924,0.45040092060812154,0.4373333832135058,0.4433352109227338,0.43892563946114754,0.5098979800040808,0.509905229162756,0.5099052291627559,0.5095439956127759,0.5098979800381203,0.50989798003812,0.5098979800197908,0.003261231281198006,0.09722589258021944,0.003277069775915415,0.0067198701126175665,0.01918659285506009,0.011941690801250661,0.003531424760230747
0.99,0.46860474023534326,0.46444352042949166,0.3149485594040116,0.47595875521764774,0.46860474022744725,0.48408654318956446,0.4674547771540865,0.5099747487500631,0.5099759325820405,0.5099759325820404,0.509770619336395,0.5099747487919631,0.5099747487919631,0.5099747487470961,0.0015833666533386658,0.14611881511556313,0.0008360724925486919,0.003302221420759329,0.015968151090973617,0.006882765605586585,0.0025027692406461013
1.0,0.5,0.492011353215907,0.3311749773888542,0.5000000000000001,0.5000000000211763,0.5261921279097089,0.4999999999999999,0.51,0.5099916367951194,0.5099916367951193,0.51,0.5099999998786551,0.5099999998786549,0.51,0.0,0.20205407027191477,1.4384076607607042e-16,0.0,-0.04604438890971697,3.0165816777226086e-14,0.0


==> closest_poly_v3_info0.dat <==
m,projection,0,10
0,0.3535533905932738,0.3535533905932738,0.3535533905932738
1,0.22138001777090605,0.22138001777090605,0.22138001777090605
2,0.22138001777090605,0.22138001777090605,0.22138001777090605
3,0.03312897757011718,0.1709570354369892,0.07477591177145688
4,0.03312897757011716,0.10256104524908952,0.05710471431397181
5,0.0021499328463059552,0.08810040345335693,0.05366035089362703
6,0.0021499328463059466,0.06580058815824369,0.028352068272279728
7,7.827584224417446e-05,0.04398553024229978,0.02685572194329431
8,7.827584224414359e-05,0.03755308926848321,0.018398993130750593
9,1.8288020065590539e-06,0.025792377963140392,0.015585213850402234
10,1.828802006575423e-06,0.022998095349943588,0.013598803721096134
11,2.9785555853599835e-08,0.01874654162323095,0.012953874316682056
12,2.9785555852119605e-08,0.018526686779472907,0.010248507954217891
13,3.57783657170477e-10,0.016873484011012095,0.010003208113513065
14,3.577836527814619e-10,0.01534285689491863,0.008651783726397628
15,3.311853133373761e-12,0.013870656405654706,0.00819270827892494
16,3.3087186860789636e-12,0.011974813171855614,0.007451485192348296
17,1.1484612968960937e-12,0.010714873818906337,0.006945012673236309


==> closest_poly_v3_info1.dat <==
m,projection,0,10
0,0.1502858217503361,0.1502858217503361,0.1502858217503361
1,0.04585451348048366,0.045854513480483666,0.04585451348048366
2,0.0023864486858705277,0.002386448685870522,0.002386448685870529
3,0.002010258574934802,0.0020102585749348007,0.0020102585749348038
4,0.00041700781863489815,0.0004170078186348955,0.0004170078186348963
5,2.954073285004046e-05,2.9540732850035436e-05,2.9540732850044496e-05
6,2.320148403567646e-05,2.320148403569736e-05,2.3201484035699387e-05
7,3.314622619483304e-06,3.314622619489271e-06,3.3146226194764975e-06
8,5.524235868883628e-07,5.524235868807425e-07,5.524235868715083e-07
9,2.4418229887676394e-07,2.4418229887556147e-07,2.4418229888302235e-07
10,2.194061455531775e-08,2.194061453125441e-08,2.194061450491808e-08
11,8.144079852961685e-09,8.14407986990928e-09,8.14407985507205e-09
12,2.3632712541447037e-09,2.363271261742393e-09,2.3632712627715796e-09
13,1.1781722958356707e-10,1.1781723592152423e-10,1.1781722429503225e-10
14,1.0295583016306649e-10,1.0295583717296418e-10,1.0295582249847228e-10
15,2.0873477567184917e-11,2.087347629540884e-11,2.0873502758157525e-11
16,1.5681177043490362e-12,1.5681231733673603e-12,1.568121692711682e-12
17,1.9566418003358614e-12,1.9566583690070924e-12,1.956629203503343e-12


==> closest_poly_v3_info2.dat <==
m,projection,0,10
0,0.296211388462763,0.296211388462763,0.296211388462763
1,0.296211388462763,0.296211388462763,0.296211388462763
2,0.20034478076668233,0.22341651356487827,0.22341651356487827
3,0.2003447807666823,0.22341651356487824,0.22341651356487827
4,0.1349401075303281,0.18051899302776578,0.17281604002483675
5,0.1349401075303281,0.18051899302776578,0.16866407884386567
6,0.09078834196841266,0.14966880606529795,0.13406715862305796
7,0.09078834196841268,0.1496688060652986,0.13348832646957953
8,0.061056161850262296,0.12575578343853097,0.10989730901491283
9,0.06105616185026231,0.1257557834385306,0.10442405590999283
10,0.04105202972043841,0.10653041433447034,0.087757027122521
11,0.041052029720438386,0.10652127606993683,0.08555010102820212
12,0.027598546670009095,0.09074619603009311,0.07082957217797585
13,0.027598546670009473,0.09074323753308729,0.07051994671848284
14,0.018552587745574854,0.07748647283592583,0.05975163358204308
15,0.018552587745574996,0.07745184044616642,0.057620832352258185
16,0.012470982732065948,0.0663989545778222,0.050200766622575596
17,0.01247098273206618,0.06626892925671998,0.04704753851450159


==> closest_poly_v3_info3.dat <==
m,projection,0,10
0,1.35328,1.35328,1.35328
1,0.5167,0.596369,0.596369
2,0.5167,0.553526,0.553526
3,0.308144,0.443221,0.376572
4,0.308144,0.339872,0.331935
5,0.208402,0.339306,0.283803
6,0.208402,0.280927,0.234777
7,0.149855,0.245865,0.226559
8,0.149855,0.240359,0.182676
9,0.11179,0.20483,0.180404
10,0.11179,0.201233,0.16186
11,0.0854776,0.182217,0.141566
12,0.0854776,0.172899,0.140408
13,0.0665319,0.163612,0.124604
14,0.0665319,0.145884,0.115214
15,0.0524885,0.143823,0.110102
16,0.0524885,0.131981,0.100738



==> cone_op_easy_rat.dat <==
m,err
1,0.045854513480483666
2,0.0023864486858705164
3,0.0020102585749347873
4,0.0004170078186349035
5,2.9540732850050533e-05
6,6.167813338246421e-05
7,4.792886235224256e-05
8,9.017114937736563e-06
9,2.6263318237810218e-05
10,2.8977690962672726e-05
11,1.0021424466093748e-05
12,1.4070785564887382e-05
13,2.018140084297807e-05
14,2.2269421805803837e-05
15,1.682550408088695e-05
16,1.255903489208439e-05


==> cone_op_hard_rat.dat <==
m,err
1,0.29621138846276296
2,0.22341651356489667
3,0.22341651356497214
4,0.14459338370882407
5,0.1446056780396519
6,0.13712110596193403
7,0.10741332657132262
8,0.10180385093155878
9,0.09571215278045586
10,0.08797185297304012
11,0.0780711643181432
12,0.07541112653434266
13,0.07506627304075433
14,0.07493049393805513
15,0.07219272911709719
16,0.07015026583932431


==> cone_op_sigmoid.dat <==
m,err
1,0.5963694067236106
2,0.5535263297535865
3,0.3217277949372231
4,0.316997579545576
5,0.21671893701147052
6,0.2132161785471124
7,0.20375363977030012
8,0.16650478026556784
9,0.15775153287669155
10,0.16283497866200677
11,0.1357717797063321
12,0.12932406376134123
13,0.1271021573742271
14,0.12791248890864426
15,0.12972679997064018
16,0.12862424115051188


==> cone_op_sine.dat <==
m,err
1,0.22138001777090605
2,0.22138001777090605
3,0.033128977570117187
4,0.03312897757011718
5,0.002364893793913606
6,0.005015294071285227
7,0.003587776657124472
8,0.0008661776667074058
9,0.0007326174425144475
10,0.0006795189502402654
11,0.00016760845946877013
12,0.0003277777048630378
13,0.0005231341407643848
14,0.0005184700861173789
15,0.0002873813198515628
16,0.00018766322841997385


==> cp_easy_rat_2d_info.dat <==
m,projection,0
0,0.07444800709215063,0.07444800709215062
1,0.019497865472825456,0.019497865472825456
2,0.0010268080543127489,0.0010268080543127532
3,0.0006522388660213082,0.0006522388660213103
4,0.0001266805366822366,0.00012668053668223723
5,9.125131884901781e-06,9.12513188490412e-06
6,5.9739730910765055e-06,5.973973091076925e-06


==> cp_hard_rat_2d_info.dat <==
m,projection,0
0,0.23148892153575534,0.23148892153575534
1,0.2062480122350403,0.2062480122350403
2,0.1433749644010831,0.16525668091933665
3,0.12196398944225016,0.14383764812440408
4,0.08755754651630196,0.11964091881181704
5,0.07409700706408777,0.10767895586521181
6,0.054315930349277966,0.09402503205499067


==> cp_hard_rat_info.dat <==
m,projection,0,10
0,0.296211388462763,0.29621138846276296,0.296211388462763
1,0.296211388462763,0.29621138846276296,0.29621138846276296
2,0.20034478076668233,0.22341651356505096,0.22341651356491876
3,0.2003447807666823,0.22341651356488723,0.22341651356483147
4,0.1349401075303281,0.18051899302778796,0.17281604002499107
5,0.1349401075303281,0.1805189930277594,0.16866407884400395
6,0.09078834196841266,0.14966880606529637,0.13406715862295726
7,0.09078834196841268,0.14966880606547547,0.13348832647009945
8,0.06105616185026228,0.12575578343860147,0.10989730901501393
9,0.061056161850262324,0.12575578343852192,0.10442405591005995
10,0.04105202972043837,0.1065304143344598,0.08775702712270589
11,0.041052029720438366,0.10652127606975163,0.08555010102821091
12,0.027598546670009626,0.09074619603005563,0.07082957217794535
13,0.027598546670009494,0.0907432375331757,0.07051994671846734
14,0.018552587745574695,0.07748647283660944,0.05975163358218845
15,0.01855258774557469,0.0774518404471635,0.05762083235246518
16,0.012470982732065032,0.06639895457854392,0.05020076662253711
17,0.012470982732066132,0.06626892927553818,0.04704753851446908


==> cp_sine_2d_info.dat <==
m,projection,0
0,0.25,0.25
1,0.11212604194298081,0.1293996113022283
2,0.0888342425642711,0.09990588003913012
3,0.013653955059157254,0.07133855259754462
4,0.010149644632979838,0.04731610844040318
5,0.0007610870082873809,0.03566886398752681
6,0.000556373552892067,0.02710125598162142


==> despres_sigmoid.dat <==
m,error
3,1.0426753436957887
4,0.49376380352907145
5,0.6510036747531514
6,0.47819420024196746
7,0.45756443790163953
8,0.33358474845431063
9,0.34091958366106917
10,0.20542698025557754
11,0.26092156080459394
12,0.12833617828811422
13,0.203324378677093
14,0.08882212183704061
15,0.1605308331571786
16,0.06799033555348977


==> despres_v2_info0.dat <==
m,error
3,0.04710187430386435
4,0.07737643865127916
5,0.02142554429835114
6,0.008649585766527128
7,0.002194213262757658
8,0.011152787876863263
9,0.00905699518889649
10,0.0015409094942911011
11,0.00801169171498927
12,0.00673868065272362
13,0.0010445911880761752
14,0.00616795379730757
15,0.0054384751271728165
16,0.0009011128678466316


==> despres_v2_info1.dat <==
m,error
3,0.003544403243908348
4,0.0015511922816804724
5,0.0013435063097742316
6,0.000643182311274248
7,0.00022507479266684164
8,4.846392961055554e-05
9,4.5967350338482844e-07
10,4.108579997641903e-08
11,3.137961270944753e-08
12,7.192416477460421e-09
13,2.8361913998212974e-10
14,2.958315939477872e-10
15,1.4754646131160081e-10
16,3.5430186338694584e-10


==> despres_v2_info2.dat <==
m,error
3,0.31142309123938655
4,0.35444762081506515
5,0.3073500448474937
6,0.2426377875811231
7,0.23526192007196944
8,0.18624891893123519
9,0.20821325094464951
10,0.1230617550609488
11,0.14052905328533802
12,0.09000204031509303
13,0.12200588889183098
14,0.05595477305174048
15,0.07049035369558608
16,0.04038589755198901


==> easy_rat_2d_info_KKT.dat <==
m,projection,KKT
0,0.07444800709215063,0.07444800709215063
1,0.019497865472825456,0.019497865472825456
2,0.0010268080543127508,0.0010268080543127547
3,0.0006522388660213098,0.0006522388660213073
4,0.00012668053668223655,0.00012668053668223872
5,9.12513188490154e-06,9.125131884902196e-06
6,5.973973091075612e-06,5.973973091077306e-06


==> extra_experiments_easy_rat.dat <==
m,Bern,P1
1,0.10691388324023124,0.10691388324023124
2,0.052204619527309926,0.023826926328913773
3,0.03538833926844841,0.01065152606603831
4,0.02689087755765262,0.006033143852798963
5,0.021714248225457533,0.0038740380104828223
6,0.01821962938638383,0.002695189599255259
7,0.015698512890330866,0.001982288506030248
8,0.013792556820653742,0.0015187696967360871
9,0.01230051291202511,0.0012006056578493
10,0.011100468276391263,0.000972833338210927
11,0.010114191178579908,0.0008043061030859143
12,0.009289146942361116,0.0006758882400869893
13,0.008588734156621728,0.0005760032984696832
14,0.007986663149985758,0.0004966945141943337
15,0.007463559938923555,0.0004328398461427141
16,0.0070048305319837505,0.00038034785354784607
17,0.006599271257246508,0.00033693906894124575
18,0.00623813760411077,0.000300553311285689
19,0.005914504171602162,0.0002697728852240071
20,0.005622814745322352,0.00024350999484384377


==> extra_experiments_hard_rat.dat <==
m,Bern,P1
1,0.38482936243328547,0.38482936243328547
2,0.22934599252060636,0.2926244495197029
3,0.28972405400625684,0.26172895369008387
4,0.19856042034557586,0.0868728501266834
5,0.2277365975338024,0.160235708415659
6,0.18859568323881884,0.03001510155593788
7,0.194483085850502,0.09867148347538066
8,0.17650109571996853,0.024885525586169042
9,0.17426677445566324,0.06253187784546543
10,0.16437998181878996,0.02487293327753724
11,0.1600243390886838,0.041176753656148715
12,0.153453232874857,0.02242070843078987
13,0.1489315771154535,0.028427675371209837
14,0.1439231655041232,0.019079907663167254
15,0.13977132530635553,0.02065709351076123
16,0.1356443173038229,0.015863866146210624
17,0.13194927880554178,0.015741237141761285
18,0.1284071142876411,0.013125706303202483
19,0.12513159086492912,0.012470690204002483
20,0.12202297845512206,0.010910314558871127


==> extra_experiments_sigmoid.dat <==
m,Bern,P1
1,0.6427468154276901,0.64274681542769
2,0.64274681542769,0.64274681542769
3,0.4982124658150774,0.23278150179565757
4,0.49172363249605894,0.3549294927334885
5,0.4238163100547089,0.12196181396648836
6,0.4156507920785673,0.23199349039461506
7,0.3755876694107743,0.07439807952251122
8,0.3671009931611268,0.1631204718517247
9,0.34064485364735914,0.05126248175060704
10,0.33239481944303323,0.1196738073996954
11,0.3136224958512989,0.03928837491283025
12,0.30585945243150797,0.09038739162422066
13,0.29181937689413806,0.03253755590841764
14,0.2846438236749238,0.06979664418749398
15,0.27369828421880527,0.028193344761192573
16,0.2671311880538719,0.05489123384940478


==> extra_experiments_sine.dat <==
m,Bern,P1
1,0.3535533905932738,0.3535533905932738
2,0.3535533905932738,0.3535533905932738
3,0.2649372680330399,0.12853210728668238
4,0.21746957430413244,0.07543849182385469
5,0.18535060242904078,0.049234047723713
6,0.16176048593615386,0.0345543553192288
7,0.1435949265148933,0.025549250854014445
8,0.12914058811834705,0.019642173882411917
9,0.11735154809666755,0.015563760615803016
10,0.10754650256216738,0.012632198498445593
11,0.09926034531450524,0.01045548037586927
12,0.09216383326765977,0.008795519296511803
13,0.08601697618302837,0.0075010514938560705
14,0.08064053681449881,0.006472291710541521
15,0.07589786349469399,0.00564122782083738
16,0.07168290578008106,0.004960459955732059
17,0.0679120773550398,0.00439573381135989
18,0.06451859253854696,0.003922144589068477
19,0.06144843846303954,0.0035211145666018146
20,0.058657455562879726,0.0031785449223939535


==> hard_rat_2d_info_KKT.dat <==
m,projection,KKT
0,0.23148892153575534,0.23148892153575534
1,0.2062480122350403,0.2062480122350403
2,0.14337496440108313,0.16525668091929974
3,0.12196398944225016,0.1438376481243328
4,0.08755754651630196,0.11964091881184592
5,0.07409700706408777,0.1076789558651716
6,0.054315930349277966,0.0940250320549366


==> sigmoid_plots.dat <==
x,f,Pif,KKT,Despres
0.0,0.06656816377582375,-0.2510369230422651,-3.32100527030161e-12,0.06656816377582375
0.01,0.06792256475352021,-0.12566909785894828,2.356226928073971e-05,0.06700766936742919
0.02,0.06933313368820859,-0.023003509550335748,0.00018657508189526086,0.06807398735150566
0.03,0.07080343256990873,0.059189731369859444,0.0006232162675443525,0.06963606446725205
0.04,0.07233733053859481,0.12303124148918244,0.0014619435402867707,0.07157791554109033
0.05,0.0739390376579403,0.1705346410151602,0.002825529612744705,0.07379811832639926
0.06,0.07561314323682988,0.20360883029402543,0.00483109731363025,0.07620930834324895
0.07,0.0773646594279731,0.22406026632944043,0.007590154705271879,0.07873767371813443
0.08,0.07919907096945145,0.23359523930122048,0.01120863020114091,0.08132245002371019
0.09,0.081122392100901,0.23382214908405807,0.015786907683377992,0.0839154151185238
0.1,0.08314123188844125,0.22625378176624664,0.021419861620319558,0.08648038398675018
0.11,0.0852628694405293,0.21230958616840379,0.02819689218402431,0.08899270357792569
0.12,0.0874953408023913,0.1933179503621965,0.03620196036779969,0.09143874764668211
0.13,0.08984753969462766,0.17051847818906302,0.04551362310372835,0.09381541159248077
0.14,0.09232933473159899,0.14506426577893794,0.05620506838019462,0.09612960729934653
0.15,0.09495170634275629,0.11802417806897605,0.06834415035941097,0.0983977579756018
0.16,0.09772690735871858,0.09038512532227494,0.08199342449494454,0.10064529299360087
0.17,0.10066865215782883,0.0630543396466001,0.0972101826492435,0.1029061427294635
0.18,0.10379234045704266,0.03686165151310854,0.11404648821116362,0.10522223340280955
0.19,0.10711532335223173,0.012561766275070982,0.1325492112134948,0.10764298191649252
0.2,0.11065722117389565,-0.009163459313401776,0.1527600634504873,0.11022479069633387
0.21,0.11444030527006332,-0.027702740578637107,0.17471563359537834,0.11303054253085709
0.22,0.11848995915813765,-0.04251308840867594,0.1984474223179189,0.11612909541102166
0.23,0.12283523887789483,-0.053117532734549,0.22398187740189962,0.11959477736995736
0.24,0.12750955821523813,-0.05910284601155297,0.2513404288626775,0.12350688132269783
0.25,0.13255153229667394,-0.06011726670052768,0.2805395240647026,0.1279491599059151
0.26,0.13800602365751935,-0.05586822274913,0.31159066283904424,0.13300932031765342
0.27,0.14392544938821628,-0.04612005507311265,0.3445004326009176,0.13877851915706332
0.28,0.15037142800713443,-0.030691741037599155,0.37927054346721,0.14535085726413588
0.29,0.15741687272659055,-0.009454617938360055,0.41589786337400747,0.15282287455943652
0.3,0.1651486774146267,0.017669893516911034,0.45437445319412195,0.16129304488383925
0.31,0.17367119834157374,0.05071256572732066,0.49468760185461613,0.17086127083826072
0.32,0.18311081726248402,0.0896586407174996,0.5368198614543316,0.18162837862339376
0.33,0.19362199285594528,0.13445010665632656,0.5807490823814141,0.19369561287944262
0.34,0.2053953891897673,0.18498797437565243,0.6264484484308408,0.20716413152585572
0.35000000000000003,0.21866894587394192,0.2411345538890234,0.6738865119219465,0.22213450060106052
0.36,0.23374318086890145,0.3027157309104038,0.7230272288159494,0.23870618910219715
0.37,0.2510026866430346,0.36952324337290443,0.7738299938334795,0.2569770638248531
0.38,0.2709468503384205,0.4413169579474999,0.8262496755721025,0.2770428842027965
0.39,0.29423456511118773,0.5178271465617567,0.8802366516238486,0.29899679714771044
0.4,0.32175055439664213,0.5987567629185562,0.9357368436927374,0.3229288318889276
0.41000000000000003,0.3547056520109404,0.6837837190148177,0.9926917527123047,0.3489253948131633
0.42,0.39479111969976133,0.7725631616602213,1.05103849396313,0.37706876430425024
0.43,0.44441920990109884,0.864729748995937,1.1107098321903615,0.40743658558287277
0.44,0.5070985043923368,0.9598999270133401,1.1716342167212435,0.4401013655462998
0.45,0.5880026035475676,1.0576742060727418,1.2337358165826422,0.4751299676081207
0.46,0.6947382761967035,1.1576394374221093,1.2969345556185738,0.5125831065379773
0.47000000000000003,0.8379812250083905,1.259371089715792,1.3611461476077278,0.5525148433012997
0.48,1.030376826524312,1.362435525533243,1.4262821313809972,0.5949720798990386
0.49,1.2793395323170293,1.466392277897746,1.4922499059390024,0.6399940542074016
0.5,1.5707963267948966,1.5707963267951353,1.558952765569619,0.6876118348175851
0.51,1.8622531212727638,1.6752003756925218,1.6262899349655027,0.7378478158755104
0.52,2.111215827065481,1.7791571280570166,1.694156604341618,0.7907152119215548
0.53,2.3036114285814033,1.8822215638744553,1.7624439645527628,0.8462175527302886
0.54,2.44685437739309,1.98395321616812,1.8310392422110953,0.9043481781502083
0.55,2.553590050042226,2.0839184475174637,1.8998257348036618,0.9650897329434697
0.56,2.6344941491974563,2.181692726576837,1.968682845809921,1.0284136616256225
0.5700000000000001,2.697173443688695,2.276862904594207,2.037486119819272,1.0942797033053457
0.58,2.7468015338900313,2.3690294919298838,2.1061072776485803,1.162635386524179
0.59,2.7868870015788527,2.4578089345752474,2.174414251459705,1.2334155240962603
0.6,2.819842099193151,2.542835890671463,2.2422712198770243,1.306541707948056
0.61,2.8473580884786056,2.623765507028213,2.3095386431049607,1.3819218039580965
0.62,2.8706458032513726,2.7002756956424183,2.376073298045511,1.4594494467967127
0.63,2.8905899669467585,2.7720694102169596,2.44172831341577,1.5390035347657665
0.64,2.9078494727208914,2.838876922679404,2.506353204865458,1.6204477246383862
0.65,2.922923707715851,2.9004580997007268,2.5697939100944476,1.7036299264987012
0.66,2.936197264400026,2.9566046792140384,2.6318928239702872,1.7883817985815764
0.67,2.947970660733848,3.0071425469333053,2.6924888336457333,1.8745182421123423
0.68,2.958481836327309,3.051934012872073,2.7514173536762714,1.961836896146537
0.6900000000000001,2.967921455248219,3.0908800878621934,2.808510361137645,2.0501176324096315
0.7000000000000001,2.976443976175166,3.123922760072547,2.863596430743382,2.139122050136769
0.71,2.984175780863202,3.151047271527762,2.9165007699623198,2.228592970912495
0.72,2.9912212255826587,3.1722843946269506,2.967045254136136,2.318253933510504
0.73,2.997667204201577,3.187712708662417,3.0150484615968676,2.4078086887333487
0.74,3.0035866299322738,3.1974608763383916,3.0603257087844447,2.4969406942521992
0.75,3.0090411212931194,3.201709920289753,3.1026890853642124,2.5853126094465635
0.76,3.0140830953745548,3.2006954996007484,3.141947489344459,2.6725657902440254
0.77,3.0187574147118985,3.1947101863237224,3.177906662193943,2.758319783959979
0.78,3.0231026944316555,3.184105741997836,3.210369223959417,2.8421718241373584
0.79,3.0271523483197296,3.1692953941677935,3.2391347083831565,2.9236963253863797
0.8,3.0309354324158972,3.1507561129025654,3.2639995980204883,3.0024443782242676
0.81,3.0344773302375616,3.1290308873141113,3.284757359357311,3.077943243914994
0.8200000000000001,3.0378003131327507,3.104731002076107,3.3011984779276276,3.149695849309005
0.8300000000000001,3.0409240014319643,3.0785383139426616,3.3131104934310676,3.2171802816829698
0.84,3.0438657462310745,3.051207528267049,3.320278034850416,3.2798492835794977
0.85,3.046640947247037,3.023568475520428,3.32248285556914,3.337129747646881
0.86,3.049263318858194,2.996528387810564,3.3195038684889115,3.3884222114788316
0.87,3.0517451138951657,2.971074175400556,3.311117181147139,3.433100352454208
0.88,3.054097312787402,2.9482747032275616,3.2970961308344933,3.4705104825767528
0.89,3.0563297841492636,2.9292830674215145,3.277211319712426,3.499971043314828
0.9,3.058451421701352,2.9153388718238578,3.25123064993071,3.5207721004411456
0.91,3.0604702614888923,2.9077705045062565,3.218919358744952,3.5321748388725083
0.92,3.0623935826203414,2.907997414289331,3.180040053634129,3.5334110575095306
0.93,3.0642279941618202,2.917532387261378,3.1343527474181085,3.523682664076391
0.9400000000000001,3.065979510352963,2.9379838232970887,3.0816148933751806,3.5021611699605515
0.9500000000000001,3.067653615931853,2.9710580125762824,3.021581420359577,3.4679871850524933
0.96,3.0692553230511983,3.018561412102622,2.9540047679190073,3.4202699125854585
0.97,3.0707892210198846,3.0824029222223435,2.878634921412173,3.358086643975182
0.98,3.0722595199015847,3.1645961631429733,2.7952194471263048,3.2804822536596148
0.99,3.073670088836273,3.26726175145206,2.703503527394689,3.186468693938676
1.0,3.0750244898139694,3.392629576635892,2.6032299957141816,3.0750244898139685


==> sine_2d_info_KKT.dat <==
m,projection,KKT
0,0.25,0.25
1,0.11212604194298081,0.12939961130244015
2,0.0888342425642711,0.0999058800390049
3,0.013653955059157254,0.07133855259753327
4,0.010149644632979836,0.047316108440682826
5,0.0007610870082873815,0.03566886398752166
6,0.0005563735528920665,0.027101255981621015

